Scalability and Sample Efficiency Analysis of Graph Neural Networks for Power System State Estimation

Data-driven state estimation (SE) is becoming increasingly important in modern power systems, as it allows for more efficient analysis of system behaviour using real-time measurement data. This paper thoroughly evaluates a phasor measurement unit-only state estimator based on graph neural networks (GNNs) applied over factor graphs. To assess the sample efficiency of the GNN model, we perform multiple training experiments on various training set sizes. Additionally, to evaluate the scalability of the GNN model, we conduct experiments on power systems of various sizes. Our results show that the GNN-based state estimator exhibits high accuracy and efficient use of data. Additionally, it demonstrated scalability in terms of both memory usage and inference time, making it a promising solution for data-driven SE in modern power systems.

==> figures/fig2/data/100/1000_sample_losses.txt <==
n training_loss validation_loss
1 0.0416 0.0328
2 0.0372 0.0314
3 0.0369 0.0314
4 0.0367 0.0314
5 0.0366 0.0315
6 0.0364 0.0315
7 0.0361 0.0313
8 0.0359 0.0312
9 0.0357 0.031
10 0.0355 0.0308
11 0.0354 0.0308
12 0.0352 0.0305
13 0.035 0.0302
14 0.0344 0.0301
15 0.034 0.0297
16 0.0328 0.0294
17 0.0315 0.0286
18 0.0301 0.0272
19 0.0287 0.0235
20 0.0255 0.0221
21 0.0228 0.02
22 0.0207 0.0189
23 0.0195 0.0183
24 0.0189 0.0179
25 0.0185 0.0172
26 0.0174 0.0169
27 0.0167 0.0159
28 0.0161 0.0158
29 0.0163 0.0158
30 0.0154 0.0154
31 0.0151 0.0145
32 0.0148 0.0144
33 0.0143 0.0146
34 0.014 0.0147
35 0.0138 0.0149
36 0.0134 0.0152
37 0.0133 0.0143
38 0.013 0.0147
39 0.0128 0.0153
40 0.0124 0.015
41 0.0123 0.0145
42 0.0123 0.0152
43 0.0122 0.0148
44 0.0119 0.0147
45 0.0116 0.015
46 0.0115 0.0144
47 0.0115 0.0141
48 0.0113 0.0144
49 0.0111 0.014
50 0.0109 0.0144
51 0.0108 0.0146
52 0.0113 0.0143
53 0.0107 0.0148
54 0.0106 0.0155
55 0.0103 0.0148
56 0.0105 0.0143
57 0.0105 0.0146
58 0.01 0.0145
59 0.01 0.0147
60 0.0098 0.0147
61 0.0102 0.0143
62 0.0099 0.015
63 0.0094 0.0146
64 0.0094 0.0151
65 0.01 0.0142
66 0.0093 0.0146
67 0.0091 0.0141
68 0.0094 0.0137
69 0.0089 0.0141
70 0.0091 0.0142
71 0.0089 0.0138
72 0.009 0.0136
73 0.009 0.0139
74 0.009 0.0148
75 0.0088 0.0144
76 0.0086 0.0144
77 0.0086 0.015
78 0.0087 0.0154
79 0.0083 0.0153
80 0.0087 0.0141
81 0.0084 0.0145
82 0.0082 0.0149
83 0.0088 0.0146
84 0.0081 0.0139
85 0.0081 0.0157
86 0.0082 0.0156
87 0.0082 0.0148
88 0.0078 0.0156
89 0.008 0.0159
90 0.0082 0.0162
91 0.0077 0.0155
92 0.0076 0.0152
93 0.0078 0.0153
94 0.0081 0.0153
95 0.0077 0.0169
96 0.0075 0.0149
97 0.0075 0.0153
98 0.0079 0.0159
99 0.0077 0.0166
100 0.0077 0.0149
101 0.0077 0.0149

==> figures/fig2/data/100/100_sample_losses.txt <==
n training_loss validation_loss
1 0.0722 0.047
2 0.0423 0.0423
3 0.0397 0.0413
4 0.0388 0.0408
5 0.0382 0.0406
6 0.0379 0.0403
7 0.0376 0.0402
8 0.0375 0.0401
9 0.0373 0.04
10 0.0372 0.04
11 0.0371 0.0399
12 0.037 0.0399
13 0.037 0.0399
14 0.0369 0.0399
15 0.0368 0.0399
16 0.0368 0.0399
17 0.0368 0.0399
18 0.0367 0.0399
19 0.0367 0.0399
20 0.0366 0.04
21 0.0366 0.04
22 0.0365 0.04
23 0.0365 0.04
24 0.0365 0.04
25 0.0365 0.04
26 0.0365 0.04
27 0.0364 0.04
28 0.0365 0.04
29 0.0364 0.04
30 0.0364 0.04
31 0.0364 0.0399
32 0.0363 0.04
33 0.0363 0.04
34 0.0363 0.04
35 0.0363 0.0401
36 0.0362 0.04
37 0.0362 0.0401
38 0.0362 0.0401
39 0.0362 0.0401
40 0.0361 0.0401
41 0.0361 0.0401
42 0.0361 0.0401
43 0.036 0.0401
44 0.036 0.0401
45 0.036 0.0401
46 0.0359 0.0402
47 0.036 0.0401
48 0.0359 0.0401
49 0.0359 0.0402
50 0.0359 0.0401
51 0.0358 0.0401
52 0.0358 0.0401
53 0.0357 0.0402
54 0.0357 0.0401
55 0.0356 0.0402
56 0.0356 0.0403
57 0.0355 0.0403
58 0.0355 0.0403
59 0.0355 0.0403
60 0.0354 0.0404
61 0.0354 0.0401
62 0.0355 0.0401
63 0.0353 0.0402
64 0.0353 0.0402
65 0.0353 0.0402
66 0.0352 0.0403
67 0.035 0.0403
68 0.0349 0.0403
69 0.035 0.0402
70 0.035 0.0403
71 0.0349 0.0403
72 0.0347 0.0403
73 0.0346 0.0404
74 0.0344 0.0405
75 0.0346 0.0404
76 0.0347 0.0403
77 0.0343 0.0404
78 0.0341 0.0404
79 0.0341 0.0404
80 0.0338 0.0406
81 0.0336 0.0404
82 0.0336 0.0406
83 0.0334 0.0406
84 0.0331 0.0408
85 0.033 0.0407
86 0.0331 0.0408
87 0.0326 0.0412
88 0.0324 0.0413
89 0.0321 0.0415
90 0.0319 0.0416
91 0.0315 0.042
92 0.0312 0.0423
93 0.0309 0.0421
94 0.0304 0.0421
95 0.0299 0.0424
96 0.0293 0.0425
97 0.0295 0.043
98 0.0283 0.044
99 0.0291 0.0413
100 0.0288 0.0431
101 0.0288 0.0431

==> figures/fig2/data/100/10_sample_losses.txt <==
n training_loss validation_loss
1 0.0418 0.0976
2 0.0345 0.0882
3 0.0293 0.0803
4 0.0248 0.0712
5 0.0209 0.0633
6 0.0185 0.0591
7 0.0173 0.0562
8 0.0165 0.0556
9 0.016 0.0551
10 0.0157 0.0546
11 0.0155 0.0542
12 0.0153 0.0538
13 0.0151 0.0536
14 0.015 0.0533
15 0.0148 0.0532
16 0.0147 0.053
17 0.0146 0.0528
18 0.0145 0.0528
19 0.0145 0.0526
20 0.0144 0.0526
21 0.0143 0.0525
22 0.0142 0.0524
23 0.0141 0.0524
24 0.0141 0.0523
25 0.014 0.0523
26 0.014 0.0522
27 0.0139 0.0524
28 0.0139 0.0519
29 0.0138 0.0527
30 0.014 0.0514
31 0.0138 0.0531
32 0.0139 0.052
33 0.0136 0.0521
34 0.0137 0.0517
35 0.0135 0.0519
36 0.0135 0.0519
37 0.0134 0.0519
38 0.0134 0.0519
39 0.0133 0.0518
40 0.0133 0.0518
41 0.0132 0.0518
42 0.0132 0.052
43 0.0132 0.0516
44 0.0132 0.0527
45 0.0137 0.0521
46 0.0132 0.0532
47 0.0133 0.0515
48 0.013 0.0515
49 0.013 0.0516
50 0.0129 0.0516
51 0.0128 0.0517
52 0.0128 0.0517
53 0.0127 0.052
54 0.0127 0.0517
55 0.0126 0.052
56 0.0126 0.0521
57 0.0125 0.0519
58 0.0126 0.053
59 0.0128 0.0525
60 0.0128 0.0527
61 0.0127 0.0528
62 0.0124 0.0522
63 0.0124 0.0531
64 0.0124 0.0533
65 0.0122 0.053
66 0.0122 0.0536
67 0.0122 0.053
68 0.0121 0.0545
69 0.0122 0.0531
70 0.0119 0.0538
71 0.012 0.0546
72 0.012 0.0532
73 0.0119 0.057
74 0.0122 0.0544
75 0.0122 0.0534
76 0.0121 0.0563
77 0.012 0.0539
78 0.0118 0.0607
79 0.0119 0.0562
80 0.0116 0.059
81 0.0118 0.0571
82 0.0115 0.0576
83 0.0115 0.0582
84 0.0115 0.0582
85 0.0113 0.0595
86 0.0114 0.0597
87 0.0114 0.0601
88 0.0113 0.0619
89 0.0115 0.0615
90 0.0113 0.0668
91 0.0113 0.0646
92 0.0116 0.0617
93 0.0111 0.0637
94 0.0111 0.0631
95 0.0111 0.0656
96 0.0113 0.0642
97 0.0109 0.0725
98 0.0112 0.0725
99 0.0114 0.0622
100 0.0111 0.078
101 0.0111 0.078

==> figures/fig2/data/150/10000_sample_losses.txt <==
n training_loss validation_loss
1 0.0354 0.0336
2 0.0322 0.0222
3 0.0202 0.0164
4 0.0175 0.0154
5 0.0163 0.0145
6 0.0155 0.0141
7 0.0149 0.0131
8 0.0144 0.013
9 0.0139 0.0128
10 0.0136 0.0125
11 0.0132 0.0122
12 0.0128 0.0121
13 0.0125 0.0125
14 0.0122 0.0113
15 0.012 0.0117
16 0.0116 0.0114
17 0.0109 0.0104
18 0.0104 0.0103
19 0.0099 0.0103
20 0.0095 0.0094
21 0.0091 0.0086
22 0.0089 0.0087
23 0.0087 0.0085
24 0.0085 0.0079
25 0.0083 0.0081
26 0.0082 0.0077
27 0.008 0.008
28 0.0079 0.0082
29 0.0077 0.0078
30 0.0076 0.0076
31 0.0076 0.0075
32 0.0074 0.0072
33 0.0073 0.0072
34 0.0073 0.0073
35 0.0072 0.0073
36 0.0071 0.0072
37 0.007 0.0074
38 0.007 0.0075
39 0.0069 0.0075
40 0.0068 0.0075
41 0.0068 0.0073
42 0.0067 0.0073
43 0.0066 0.0072
44 0.0066 0.0074
45 0.0065 0.007
46 0.0065 0.0069
47 0.0064 0.0071
48 0.0063 0.0069
49 0.0063 0.0069
50 0.0062 0.0069
51 0.0062 0.0067
52 0.0061 0.0067
53 0.006 0.0068
54 0.006 0.0066
55 0.0059 0.0067
56 0.0059 0.0065
57 0.0058 0.0063
58 0.0058 0.0065
59 0.0058 0.0063
60 0.0057 0.0061
61 0.0056 0.0062
62 0.0056 0.0061
63 0.0056 0.0063
64 0.0055 0.0062
65 0.0055 0.0059
66 0.0054 0.0061
67 0.0054 0.0062
68 0.0054 0.0064
69 0.0053 0.0062
70 0.0053 0.0061
71 0.0052 0.0059
72 0.0053 0.0063
73 0.0052 0.006
74 0.0051 0.0061
75 0.0051 0.006
76 0.0051 0.006
77 0.0051 0.0059
78 0.0051 0.0061
79 0.005 0.0063
80 0.005 0.0065
81 0.005 0.0058
82 0.0049 0.0061
83 0.0049 0.0062
84 0.0049 0.006
85 0.0049 0.006
86 0.0049 0.0062
87 0.0048 0.0062
88 0.0048 0.0057
89 0.0048 0.0057
90 0.0047 0.0063
91 0.0047 0.006
92 0.0047 0.0061
93 0.0047 0.0057
94 0.0047 0.0056
95 0.0046 0.0062
96 0.3142 0.0058
97 0.0046 0.0059
98 0.0046 0.0059
99 0.0047 0.0062
100 0.0046 0.0066
101 0.0046 0.0057
102 0.0046 0.0059
103 0.0046 0.0058
104 0.0046 0.0062
105 0.0046 0.0057
106 0.0045 0.0059
107 0.0045 0.0057
108 0.0045 0.0058
109 0.0044 0.0058
110 0.0044 0.0066
111 0.0044 0.0061
112 0.0044 0.0059
113 0.0044 0.0058
114 0.0044 0.0064
115 0.0044 0.006
116 0.0046 0.0063
117 0.0044 0.0063
118 0.0044 0.0061
119 0.0043 0.0059
120 0.0044 0.0066
121 0.0043 0.0058
122 0.0044 0.0058
123 0.0044 0.0059
124 0.0043 0.0062
125 0.0043 0.0062
126 0.0043 0.0064
127 0.0043 0.0066
128 0.0103 0.0058
129 0.0042 0.0057
130 0.0042 0.0059
131 0.0042 0.0057
132 0.0042 0.0059
133 0.0042 0.0059
134 0.0042 0.0059
135 0.0042 0.0058
136 0.0042 0.0063
137 0.0042 0.007
138 0.0041 0.0061
139 0.0041 0.0059
140 0.0041 0.006
141 0.0041 0.0057
142 0.0042 0.0062
143 0.0041 0.0056
144 0.0041 0.006
145 0.0041 0.0053
146 0.0045 0.006
147 0.0041 0.0057
148 0.0043 0.0054
149 0.0041 0.0062
150 0.004 0.0057
151 0.004 0.0057

==> figures/fig2/data/150/1000_sample_losses.txt <==
n training_loss validation_loss
1 0.0416 0.0328
2 0.0372 0.0314
3 0.0369 0.0314
4 0.0367 0.0314
5 0.0366 0.0315
6 0.0364 0.0315
7 0.0361 0.0313
8 0.0359 0.0312
9 0.0357 0.031
10 0.0355 0.0308
11 0.0354 0.0308
12 0.0352 0.0305
13 0.035 0.0302
14 0.0344 0.0301
15 0.034 0.0297
16 0.0328 0.0294
17 0.0315 0.0286
18 0.0301 0.0272
19 0.0287 0.0235
20 0.0255 0.0221
21 0.0228 0.02
22 0.0207 0.0189
23 0.0195 0.0183
24 0.0189 0.0179
25 0.0185 0.0172
26 0.0174 0.0169
27 0.0167 0.0159
28 0.0161 0.0158
29 0.0163 0.0158
30 0.0154 0.0154
31 0.0151 0.0145
32 0.0148 0.0144
33 0.0143 0.0146
34 0.014 0.0147
35 0.0138 0.0149
36 0.0134 0.0152
37 0.0133 0.0143
38 0.013 0.0147
39 0.0128 0.0153
40 0.0124 0.015
41 0.0123 0.0145
42 0.0123 0.0152
43 0.0122 0.0148
44 0.0119 0.0147
45 0.0116 0.015
46 0.0115 0.0144
47 0.0115 0.0141
48 0.0113 0.0144
49 0.0111 0.014
50 0.0109 0.0144
51 0.0108 0.0146
52 0.0113 0.0143
53 0.0107 0.0148
54 0.0106 0.0155
55 0.0103 0.0148
56 0.0105 0.0143
57 0.0105 0.0146
58 0.01 0.0145
59 0.01 0.0147
60 0.0098 0.0147
61 0.0102 0.0143
62 0.0099 0.015
63 0.0094 0.0146
64 0.0094 0.0151
65 0.01 0.0142
66 0.0093 0.0146
67 0.0091 0.0141
68 0.0094 0.0137
69 0.0089 0.0141
70 0.0091 0.0142
71 0.0089 0.0138
72 0.009 0.0136
73 0.009 0.0139
74 0.009 0.0148
75 0.0088 0.0144
76 0.0086 0.0144
77 0.0086 0.015
78 0.0087 0.0154
79 0.0083 0.0153
80 0.0087 0.0141
81 0.0084 0.0145
82 0.0082 0.0149
83 0.0088 0.0146
84 0.0081 0.0139
85 0.0081 0.0157
86 0.0082 0.0156
87 0.0082 0.0148
88 0.0078 0.0156
89 0.008 0.0159
90 0.0082 0.0162
91 0.0077 0.0155
92 0.0076 0.0152
93 0.0078 0.0153
94 0.0081 0.0153
95 0.0077 0.0169
96 0.0075 0.0149
97 0.0075 0.0153
98 0.0079 0.0159
99 0.0077 0.0166
100 0.0077 0.0149
101 0.0077 0.0166
102 0.0076 0.0157
103 0.0075 0.016
104 0.0074 0.0162
105 0.0076 0.0159
106 0.0075 0.0171
107 0.0073 0.0169
108 0.0073 0.017
109 0.0071 0.0153
110 0.0072 0.0161
111 0.0072 0.0161
112 0.0072 0.0181
113 0.0075 0.0148
114 0.0072 0.0138
115 0.007 0.0149
116 0.0071 0.0158
117 0.0071 0.018
118 0.0068 0.0184
119 0.0069 0.0167
120 0.007 0.0156
121 0.0068 0.0161
122 0.0067 0.0158
123 0.0069 0.0196
124 0.007 0.0167
125 0.0069 0.0177
126 0.0065 0.0172
127 0.0065 0.02
128 0.0068 0.0167
129 0.0067 0.0156
130 0.0067 0.0179
131 0.0064 0.0171
132 0.0065 0.019
133 0.0065 0.0174
134 0.0067 0.0158
135 0.0065 0.0176
136 0.0062 0.0158
137 0.0065 0.0178
138 0.0062 0.0168
139 0.0062 0.017
140 0.007 0.0226
141 0.0063 0.0184
142 0.0061 0.02
143 0.0063 0.0206
144 0.0063 0.0172
145 0.0063 0.0159
146 0.0061 0.0172
147 0.0058 0.0181
148 0.006 0.0145
149 0.006 0.0196
150 0.0058 0.0178
151 0.0058 0.0178


==> figures/fig2/data/150/100_sample_losses.txt <==
n training_loss validation_loss
1 0.0722 0.047
2 0.0423 0.0423
3 0.0397 0.0413
4 0.0388 0.0408
5 0.0382 0.0406
6 0.0379 0.0403
7 0.0376 0.0402
8 0.0375 0.0401
9 0.0373 0.04
10 0.0372 0.04
11 0.0371 0.0399
12 0.037 0.0399
13 0.037 0.0399
14 0.0369 0.0399
15 0.0368 0.0399
16 0.0368 0.0399
17 0.0368 0.0399
18 0.0367 0.0399
19 0.0367 0.0399
20 0.0366 0.04
21 0.0366 0.04
22 0.0365 0.04
23 0.0365 0.04
24 0.0365 0.04
25 0.0365 0.04
26 0.0365 0.04
27 0.0364 0.04
28 0.0365 0.04
29 0.0364 0.04
30 0.0364 0.04
31 0.0364 0.0399
32 0.0363 0.04
33 0.0363 0.04
34 0.0363 0.04
35 0.0363 0.0401
36 0.0362 0.04
37 0.0362 0.0401
38 0.0362 0.0401
39 0.0362 0.0401
40 0.0361 0.0401
41 0.0361 0.0401
42 0.0361 0.0401
43 0.036 0.0401
44 0.036 0.0401
45 0.036 0.0401
46 0.0359 0.0402
47 0.036 0.0401
48 0.0359 0.0401
49 0.0359 0.0402
50 0.0359 0.0401
51 0.0358 0.0401
52 0.0358 0.0401
53 0.0357 0.0402
54 0.0357 0.0401
55 0.0356 0.0402
56 0.0356 0.0403
57 0.0355 0.0403
58 0.0355 0.0403
59 0.0355 0.0403
60 0.0354 0.0404
61 0.0354 0.0401
62 0.0355 0.0401
63 0.0353 0.0402
64 0.0353 0.0402
65 0.0353 0.0402
66 0.0352 0.0403
67 0.035 0.0403
68 0.0349 0.0403
69 0.035 0.0402
70 0.035 0.0403
71 0.0349 0.0403
72 0.0347 0.0403
73 0.0346 0.0404
74 0.0344 0.0405
75 0.0346 0.0404
76 0.0347 0.0403
77 0.0343 0.0404
78 0.0341 0.0404
79 0.0341 0.0404
80 0.0338 0.0406
81 0.0336 0.0404
82 0.0336 0.0406
83 0.0334 0.0406
84 0.0331 0.0408
85 0.033 0.0407
86 0.0331 0.0408
87 0.0326 0.0412
88 0.0324 0.0413
89 0.0321 0.0415
90 0.0319 0.0416
91 0.0315 0.042
92 0.0312 0.0423
93 0.0309 0.0421
94 0.0304 0.0421
95 0.0299 0.0424
96 0.0293 0.0425
97 0.0295 0.043
98 0.0283 0.044
99 0.0291 0.0413
100 0.0288 0.0431
101 0.0272 0.0445
102 0.0263 0.0457
103 0.0251 0.0456
104 0.0236 0.0501
105 0.0237 0.0466
106 0.0221 0.0486
107 0.0223 0.0489
108 0.0216 0.0501
109 0.0195 0.0489
110 0.0183 0.0484
111 0.018 0.0494
112 0.0172 0.053
113 0.0167 0.0516
114 0.0175 0.0499
115 0.0173 0.0529
116 0.0177 0.0489
117 0.0157 0.0451
118 0.0148 0.0487
119 0.0173 0.0529
120 0.0161 0.0516
121 0.0144 0.0487
122 0.0148 0.0494
123 0.0135 0.0489
124 0.0139 0.0479
125 0.0133 0.0465
126 0.0131 0.0476
127 0.0131 0.0469
128 0.0146 0.0484
129 0.0126 0.048
130 0.0122 0.0502
131 0.0143 0.0518
132 0.0138 0.0538
133 0.0125 0.0482
134 0.0116 0.0475
135 0.0112 0.0511
136 0.0114 0.0486
137 0.0111 0.0496
138 0.0139 0.0535
139 0.012 0.052
140 0.0111 0.0477
141 0.0109 0.0493
142 0.0104 0.0478
143 0.01 0.0524
144 0.011 0.0508
145 0.0096 0.0497
146 0.0096 0.0501
147 0.0095 0.0537
148 0.0116 0.052
149 0.0097 0.0523
150 0.0093 0.054
151 0.0093 0.054

==> figures/fig2/data/150/10_sample_losses.txt <==
n training_loss validation_loss
1 0.0418 0.0976
2 0.0345 0.0882
3 0.0293 0.0803
4 0.0248 0.0712
5 0.0209 0.0633
6 0.0185 0.0591
7 0.0173 0.0562
8 0.0165 0.0556
9 0.016 0.0551
10 0.0157 0.0546
11 0.0155 0.0542
12 0.0153 0.0538
13 0.0151 0.0536
14 0.015 0.0533
15 0.0148 0.0532
16 0.0147 0.053
17 0.0146 0.0528
18 0.0145 0.0528
19 0.0145 0.0526
20 0.0144 0.0526
21 0.0143 0.0525
22 0.0142 0.0524
23 0.0141 0.0524
24 0.0141 0.0523
25 0.014 0.0523
26 0.014 0.0522
27 0.0139 0.0524
28 0.0139 0.0519
29 0.0138 0.0527
30 0.014 0.0514
31 0.0138 0.0531
32 0.0139 0.052
33 0.0136 0.0521
34 0.0137 0.0517
35 0.0135 0.0519
36 0.0135 0.0519
37 0.0134 0.0519
38 0.0134 0.0519
39 0.0133 0.0518
40 0.0133 0.0518
41 0.0132 0.0518
42 0.0132 0.052
43 0.0132 0.0516
44 0.0132 0.0527
45 0.0137 0.0521
46 0.0132 0.0532
47 0.0133 0.0515
48 0.013 0.0515
49 0.013 0.0516
50 0.0129 0.0516
51 0.0128 0.0517
52 0.0128 0.0517
53 0.0127 0.052
54 0.0127 0.0517
55 0.0126 0.052
56 0.0126 0.0521
57 0.0125 0.0519
58 0.0126 0.053
59 0.0128 0.0525
60 0.0128 0.0527
61 0.0127 0.0528
62 0.0124 0.0522
63 0.0124 0.0531
64 0.0124 0.0533
65 0.0122 0.053
66 0.0122 0.0536
67 0.0122 0.053
68 0.0121 0.0545
69 0.0122 0.0531
70 0.0119 0.0538
71 0.012 0.0546
72 0.012 0.0532
73 0.0119 0.057
74 0.0122 0.0544
75 0.0122 0.0534
76 0.0121 0.0563
77 0.012 0.0539
78 0.0118 0.0607
79 0.0119 0.0562
80 0.0116 0.059
81 0.0118 0.0571
82 0.0115 0.0576
83 0.0115 0.0582
84 0.0115 0.0582
85 0.0113 0.0595
86 0.0114 0.0597
87 0.0114 0.0601
88 0.0113 0.0619
89 0.0115 0.0615
90 0.0113 0.0668
91 0.0113 0.0646
92 0.0116 0.0617
93 0.0111 0.0637
94 0.0111 0.0631
95 0.0111 0.0656
96 0.0113 0.0642
97 0.0109 0.0725
98 0.0112 0.0725
99 0.0114 0.0622
100 0.0111 0.078
101 0.0114 0.0668
102 0.0115 0.0563
103 0.0107 0.0616
104 0.0106 0.0688
105 0.0104 0.0754
106 0.0101 0.0837
107 0.0102 0.0841
108 0.0101 0.0935
109 0.01 0.088
110 0.0101 0.0862
111 0.0099 0.0902
112 0.0104 0.0901
113 0.0097 0.0931
114 0.0099 0.1019
115 0.0102 0.1016
116 0.0102 0.0944
117 0.0105 0.0754
118 0.011 0.0909
119 0.0104 0.0752
120 0.0105 0.0722
121 0.0116 0.076
122 0.0108 0.073
123 0.01 0.0936
124 0.01 0.0985
125 0.0095 0.0966
126 0.0093 0.1008
127 0.0093 0.0992
128 0.0089 0.0921
129 0.009 0.0918
130 0.0088 0.079
131 0.0092 0.1131
132 0.009 0.0761
133 0.0096 0.0778
134 0.0093 0.0787
135 0.0089 0.093
136 0.0086 0.0917
137 0.0084 0.0805
138 0.0084 0.0799
139 0.0089 0.0999
140 0.0085 0.0621
141 0.0094 0.0604
142 0.0092 0.0716
143 0.0093 0.093
144 0.0086 0.1069
145 0.0087 0.0687
146 0.0087 0.0607
147 0.0095 0.0583
148 0.009 0.0623
149 0.0086 0.0696
150 0.0081 0.0639
151 0.0081 0.0639


==> figures/fig3/data.txt <==
n nb wlsse gnnse
1 30 7.019838022 6.441976547
2 118 7.920793621999994 8.781684637069702
3 300 46.04500767000002 24.026591300964355
4 2000 9652.214781866 147.4971568584442

==> figures/fig4/data/activsg2000.txt <==
n samples gnnmsse
1 10      0.0125
2 100     0.005011
3 1000    0.00468
4 10000   0.00459

==> figures/fig4/data/ieee118.txt <==
n samples gnnmsse
1 10      0.00989
2 100     0.00901
3 1000    0.00900
4 10000   0.00881

==> figures/fig4/data/ieee30-v2.txt <==
n gnnmsse
1 0.0482
2 0.0399
3 0.0115
4 0.00671

==> figures/fig4/data/ieee30.txt <==
n samples gnnmsse
1 10      0.0482
2 100     0.0399
3 1000    0.0115
4 10000   0.0040

==> figures/fig4/data/ieee300.txt <==
n samples gnnmsse
1 10      0.0234
2 100     0.0161
3 1000    0.0111
4 10000   0.0107
